Radial velocity confirmation of K2-100b: a young, highly irradiated, and low density transiting hot Neptune

We present a detailed analysis of HARPS-N radial velocity observations of K2-100, a young and active star in the Praesepe cluster, which hosts a transiting planet with a period of 1.7 days. We model the activity-induced radial velocity variations of the host star with a multi-dimensional Gaussian Process framework and detect a planetary signal of $10.6 \pm 3.0 {\rm m\,s^{-1}}$, which matches the transit ephemeris, and translates to a planet mass of $21.8 \pm 6.2 M_\oplus$. We perform a suite of validation tests to confirm that our detected signal is genuine. This is the first mass measurement for a transiting planet in a young open cluster. The relatively low density of the planet, $2.04^{+0.66}_{-0.61} {\rm g\,cm^{-3}}$, implies that K2-100b retains a significant volatile envelope. We estimate that the planet is losing its atmosphere at a rate of $10^{11}-10^{12}\,{\rm g\,s^{-1}}$ due to the high level of radiation it receives from its host star.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
